Creating Probabilistic Forecasts from Arbitrary Deterministic Forecasts using Conditional Invertible Neural Networks

In various applications, probabilistic forecasts are required to quantify the inherent uncertainty associated with the forecast. However, numerous modern forecasting methods are still designed to create deterministic forecasts. Transforming these deterministic forecasts into probabilistic forecasts is often challenging and based on numerous assumptions that may not hold in real-world situations. Therefore, the present article proposes a novel approach for creating probabilistic forecasts from arbitrary deterministic forecasts. In order to implement this approach, we use a conditional Invertible Neural Network (cINN). More specifically, we apply a cINN to learn the underlying distribution of the data and then combine the uncertainty from this distribution with an arbitrary deterministic forecast to generate accurate probabilistic forecasts. Our approach enables the simple creation of probabilistic forecasts without complicated statistical loss functions or further assumptions. Besides showing the mathematical validity of our approach, we empirically show that our approach noticeably outperforms traditional methods for including uncertainty in deterministic forecasts and generally outperforms state-of-the-art probabilistic forecasting benchmarks.

==> results/PI_results_DeepAR.csv <==
,true,99_quantile,01_quantile,85_quantile,15_quantile,70_quantile,30_quantile
0,467.0,797.59076,346.00034,669.70386,470.30502,602.67255,518.33356
1,730.0,1066.735,440.05905,882.0735,642.8823,831.41425,708.564
2,640.0,962.1794,504.81937,786.7909,574.40985,732.9199,620.52325
3,492.0,728.4637,376.5199,540.6032,428.5444,524.6905,462.37872
4,370.0,496.96277,281.99338,438.68454,318.82578,412.64127,341.30582
5,286.0,448.22427,215.53755,351.78906,240.56999,324.26132,265.45154
6,218.0,350.5804,110.78688,265.42413,161.43658,227.20358,182.90207
7,192.0,283.95273,42.805534,191.1649,92.80485,163.66194,114.74575
8,180.0,209.83817,1.2932351,135.52895,45.058563,103.84225,59.817604
9,116.0,141.05199,-23.514626,85.51437,11.254951,66.53694,28.402931
10,85.0,86.18048,-46.617897,37.3715,-20.97779,21.690102,-8.407647
11,21.0,35.526222,-61.340233,4.3873973,-43.38169,-9.557214,-32.193626
12,10.0,9.640723,-69.85226,-15.494622,-54.316765,-22.444633,-47.06275
13,11.0,22.819725,-66.16848,-16.576103,-53.060356,-26.10984,-46.978188
14,23.0,86.77532,-50.870613,33.588905,-23.809639,10.278541,-13.776238
15,62.0,240.58127,-23.885948,142.9085,23.107079,111.944595,51.887383
16,162.0,483.18237,39.567345,352.83328,116.84135,292.58835,155.70732
17,271.0,587.02844,141.59758,457.61316,244.33572,399.5177,276.19244
18,407.0,552.3619,198.02086,475.56747,287.21246,423.32465,332.90643
19,499.0,669.36414,202.60928,573.40265,326.7095,506.50977,398.2069
20,546.0,766.1174,244.77138,649.9903,411.98422,583.27106,482.92502
21,569.0,835.00433,278.74213,691.35364,478.4141,658.9358,517.1856
22,538.0,988.06116,363.70703,756.33813,497.58487,693.1564,556.0812
23,562.0,1007.55414,405.0651,822.827,510.12527,708.37805,560.767


==> results/PI_results_NNQF.csv <==
,true,99_quantile,01_quantile,85_quantile,15_quantile,70_quantile,30_quantile
0,467.0,644.9354396150254,139.28029101105236,452.8167242550286,209.66370976731662,379.8224442881368,252.6750696591296
1,730.0,762.5031902587691,193.85093665773732,582.843652554515,288.94005673789087,514.8471270820619,346.86931306822294
2,640.0,900.3598927826579,257.7323429569552,725.148813843999,379.66970928256274,626.7620580228121,444.6915391342234
3,492.0,940.7914770455561,289.8276198775276,733.6156729247784,405.3171111317406,624.5944418858885,463.3515510022699
4,370.0,771.307456271509,222.6445560115822,558.3285043074304,317.4786127648399,480.79374989260566,364.0437358706746
5,286.0,591.0550182211466,135.47471730214028,388.8130039610608,211.54160597643875,332.23964894533935,245.72724718120566
6,218.0,408.5602984579192,84.54964659006298,268.13031599947976,146.24660462581497,239.21534453931446,176.8972916481304
7,192.0,317.7923436410763,36.96932753759799,193.04606685969537,84.02760862236558,173.23119270180172,112.85240076264871
8,180.0,277.32617595001017,42.75313492704652,164.80360767329694,81.27454156160276,151.05107397239706,103.69434167560824
9,116.0,260.737118525301,42.97465676740589,150.641650333985,61.67424651150546,127.00623562230047,77.19895455454687
10,85.0,181.09574285118384,1.9626981647662092,74.316575149042,-5.193495958914099,55.680656925936674,4.4019145531893855
11,21.0,126.00340035568888,-2.694248172624583,58.86029915152304,-5.935349916363009,40.276124345781824,4.552053502900947
12,10.0,138.47188172905334,22.583975328143964,92.5315191091414,30.896577183020213,70.59437902295383,38.70039726142974
13,11.0,156.83612458976717,14.551508360927244,82.97168291523876,24.773175816875863,53.547915564180485,28.045037526829873
14,23.0,223.3739721155704,12.822909153757308,89.25898352305852,25.693142211720783,55.562136088030385,27.995078599076948
15,62.0,338.71746321104456,23.980882020149267,170.15633336762596,36.501885479951056,97.90350492358587,41.48746730489654
16,162.0,448.08947420523884,33.27255129599061,267.67753238703017,58.44627772231446,185.50907980371898,77.4784550362933
17,271.0,543.1823029870732,40.270403521055044,353.6549261650143,76.63289803694535,262.30335946965977,106.63373952456762
18,407.0,627.8028537780357,91.2355796910249,454.6387875602113,154.67687762113044,354.49117564884955,197.51559181385113
19,499.0,614.7048781344292,107.41800459040088,458.0527931791653,179.67853223580843,384.78276281042565,233.55324803675063
20,546.0,631.7577031793523,136.13482202809567,502.68394666947,215.23015411156564,428.64752338937217,273.68043483182817
21,569.0,655.8031398933996,150.8152912575661,522.2156502778307,238.65622903756616,446.1518352499588,301.9934876290512
22,538.0,652.0691937609972,147.80180906539474,508.36478777635267,243.55957271652235,433.6077250744726,305.8194969117187
23,562.0,674.6211127829472,146.77938523111095,522.7315503774175,245.96196038409977,441.2149385312792,306.1230086031184


==> results/PI_results_QRNN.csv <==
,true,99_quantile,01_quantile,85_quantile,15_quantile,70_quantile,30_quantile
0,467.0,630.8756,122.76618,459.45154,254.55112,385.26556,327.6045
1,730.0,612.6992,84.941154,511.96225,243.48601,451.1669,351.9968
2,640.0,655.6214,127.734116,520.89606,224.17978,463.81186,323.3907
3,492.0,589.16846,115.28306,488.44965,219.22943,417.67517,258.6679
4,370.0,466.46622,98.46712,409.87445,188.43565,343.15265,220.60706
5,286.0,359.68878,105.767715,318.7784,142.16267,271.0515,170.77905
6,218.0,404.49255,62.37291,232.19612,123.29374,206.07132,136.16757
7,192.0,328.5979,45.31553,198.69849,96.30499,166.83559,128.56856
8,180.0,214.39265,15.550651,167.31006,50.187866,126.04695,96.72456
9,116.0,201.14908,13.97425,117.04379,62.766434,104.715126,83.24805
10,85.0,209.69124,16.3507,115.76074,52.846848,84.13214,61.6855
11,21.0,146.18402,-8.184197,108.83877,30.692604,49.373253,36.336845
12,10.0,163.35625,-1.607537,55.133522,11.176688,41.658485,27.614983
13,11.0,116.24442,-14.331216,76.63549,4.5396495,33.561928,10.359565
14,23.0,262.11176,-1.4509666,68.09839,14.30236,46.416054,15.220069
15,62.0,477.21146,-5.7394185,93.21262,24.963463,59.2437,29.278069
16,162.0,496.79565,-26.669014,199.20636,43.23246,119.25019,72.76108
17,271.0,521.09186,9.44802,275.83926,67.66599,174.41953,116.40057
18,407.0,536.1869,42.512413,350.30484,128.4492,248.38132,166.19897
19,499.0,591.4951,65.123955,405.40738,226.72002,302.86365,250.33661
20,546.0,623.17303,90.24283,474.37323,255.49994,368.03653,321.62793
21,569.0,641.79504,65.58885,544.773,292.98264,448.20935,349.2833
22,538.0,731.7237,52.776054,564.7788,314.92957,480.74686,355.41592
23,562.0,746.4739,23.41616,571.7168,324.8232,472.15506,348.89682


==> results/PI_results_cINN-TFT.csv <==
,true,99_quantile,01_quantile,85_quantile,15_quantile,70_quantile,30_quantile
0,467.0,536.7132611658255,254.35415415397767,446.23128005991816,337.9827403956898,417.1483650836087,349.562204410679
1,730.0,930.2397518050407,574.6301945241446,841.6810471819545,687.8922290461469,792.1638069063208,715.7570036313307
2,640.0,998.2132544526353,491.86631180096475,836.7911269616773,646.2332391282105,783.0564683640689,691.206413216034
3,492.0,716.098661628924,409.2088498749582,611.5769431154247,480.5912343379244,579.9857788626928,513.5774302000752
4,370.0,462.9047127311363,341.0214291102931,430.6003369763489,369.8558417582277,422.2973778426142,383.4159675325195
5,286.0,368.39545653813485,264.73580481739043,337.43406691930534,290.3062620995537,330.84911160817614,301.1138981587443
6,218.0,311.9530391451487,190.7223427454957,266.3163569610696,221.78096075203413,253.2216400306991,229.5283621965492
7,192.0,189.14687228720743,118.86998951362567,177.64701878149364,138.29244213052866,165.85995550904747,149.65341774846425
8,180.0,182.33762260853896,124.74170099125953,167.37669039073603,137.97532247912136,158.53397830613702,145.03005063360786
9,116.0,122.74915859486703,82.79681184735689,116.07557491007628,96.9732609859112,111.91128320306413,102.20718375465677
10,85.0,69.27020369449923,46.78013439060727,61.4652296895395,50.40132649196114,59.3520999118479,53.658215476353575
11,21.0,51.024742410673056,16.31751817185193,33.58121317944952,21.50595323672249,30.57547144381391,24.1372377966656
12,10.0,36.34209387168417,2.7854286728037323,20.936799705171836,8.086347052329728,18.291223754791474,11.440238303008243
13,11.0,17.478992127145602,4.073994588549169,11.151868180263222,6.600195909448189,10.051466378224774,7.633670637399348
14,23.0,31.23607249166855,4.988132829178596,24.94978747429883,11.92203635614652,22.521450492090622,16.04571237454124
15,62.0,82.72038022386617,55.04633471329606,70.75784079234977,59.31517849998076,67.23371333560553,61.34602699776218
16,162.0,203.4218334982826,132.78226789214372,182.33183658446586,146.69626890071117,172.68129593493367,157.92690250351092
17,271.0,399.20481200531214,235.75784812482073,350.50733434795234,279.2082966621525,330.90501371088743,292.1844083619181
18,407.0,571.5516820177147,358.7822528359877,505.12797239493347,403.78005066771016,482.0767582210713,424.65611283313376
19,499.0,641.395888736761,438.463893464691,596.5558196612579,485.1305128900724,571.9726991488791,514.5476991977168
20,546.0,756.3573650603237,488.63836347817903,663.6278200492007,537.8679864420778,627.1950569246759,566.5590433722905
21,569.0,805.2271612472766,495.0650197879365,664.7489234090513,538.8295880312569,630.7183952161643,567.7769026636461
22,538.0,846.3335761630779,499.36924072566586,641.3455081089705,531.8575032092115,609.2120418090979,553.9107933331279
23,562.0,842.8245594579032,476.1515044385321,620.4720106064681,518.7218460342168,586.7561592036902,543.2240396113381


==> results/Skill_Score_Results.csv <==
Method,Electricity_mean,Electricity_std,Bike_mean,Bike_std,OPSD_mean,OPSD_std,Price_mean,Price_std
RF,6.687726894369194,0.8453238260961812,9.742929837378476,0.48310660188762267,0.5925338,0.3558573897534635,7.737466670980574,0.46359735190279794
LR,11.49248992739434,2.02774536072338,8.811298410108495,0.278704421173864,13.289650969879697,0.25852515147260774,36.60270110941351,0.1644277249300619
NN,21.367705823176344,0.6841406731871036,4.652411244463861,0.28225128635125746,2.9047404376163444,1.2402825960240675,15.215699631635772,0.9658969619788671
XGBoost,7.047502179590618,0.6811306435142158,6.524636349530413,0.17226109305256776,1.769588877802605,0.31935516124136826,10.724829307834934,0.27701296750282167
N-HITS,28.68028132728164,1.2631567940531727,3.8026428257521845,1.3582124981769594,8.06963118765707,2.323851672194786,29.707629191974924,2.6537727005622065
TFT,29.116954607372833,0.6262231376719236,12.749783270505095,1.1694100165742247,7.832057274110689,0.8886522364610496,23.25382927385375,1.0085761462181537


==> results/Training_Times.csv <==
Method,Elec_mean,Elec_std,Bike_mean,Bike_std,OPSD_mean,OPSD_std,Price_mean,Price_std,Information_mean,Information_std
cINN,83.44,1.2,58.92,1.34,31.71,0.23,71.29,4.94,3.12,0.14
DeepAR,618.44,290.82,1089.63,43.24,613.76,125.6,744.09,127.32,31.28,2.52
QRNN,241.98,8.75,158.91,6.38,97.83,5.6,149.56,10.58,30.59,2.3
NNQF,123.14,5.35,54.93,2.53,28.84,3.81,78.03,12.46,1.17,0.0

